PET Quantification-Preserving Registration for Longitudinal Whole-Body PSMA PET/CT

We adapt the diffeomorphic coarse-to-fine LapIRN architecture for longitudinal whole-body PSMA PET/CT registration in the Learn2Reg 2026 PSMAReg challenge. The method combines affine pre-registration, multi-modal deformable registration, and test-time instance optimization. We further introduce PET biomarker preservation losses for metabolic tumor volume (MTV) and total lesion glycolysis (TLG), including Jacobian-based constraints, and a per-structure rigidity regularization for skeletal structures. The submitted configuration achieved 81.0% DSC and 6.17 mm HD95, with MTV and TLG errors of 3.3% and 3.3%, respectively, on our evaluation protocol. Code is available at https://github.com/koegl/psmareg.

==> figures/dsc_plateau_data.csv <==
step,dsc,dsc_smooth,mtv,mtv_smooth,tlg,tlg_smooth
0.000000,0.330664,0.307639,12.589031,9.933171,14.283416,10.973263
0.478000,0.294928,0.307060,11.088790,9.553878,12.015785,10.457838
0.956000,0.309711,0.307227,9.424640,8.853603,11.723468,9.727607
1.434000,0.302257,0.307360,8.891074,8.316731,8.745312,9.096312
1.912000,0.300635,0.307252,7.672322,8.127348,8.098332,8.657949
2.390000,0.304167,0.304791,7.657409,7.221540,7.880717,7.532528
2.868000,0.308229,0.306468,4.651957,6.579497,5.346221,6.710885
3.346000,0.308288,0.306309,4.558622,6.171769,4.677246,5.949923
3.824000,0.306388,0.305909,6.612286,5.780714,5.151043,5.429921
4.302000,0.308512,0.306078,4.436759,5.648646,4.154632,5.081093
4.780000,0.310022,0.306164,5.310407,5.315661,4.620996,4.697321
5.258000,0.308278,0.305396,5.755083,5.425475,4.874804,4.596872
5.736000,0.298663,0.304362,5.371582,5.752456,4.065293,4.759227
6.214000,0.302157,0.303861,6.483705,5.495044,4.958885,4.624682
6.692000,0.304937,0.302686,4.660545,5.602009,4.426773,4.690725
7.170000,0.301321,0.301027,5.640283,5.689401,4.442177,4.743416
7.648000,0.298979,0.299789,7.501453,5.693282,6.138444,4.851139
8.126000,0.301884,0.299909,4.295581,5.647467,3.940134,4.868854
8.604000,0.297936,0.299123,5.399437,5.599711,4.749016,4.916826
9.082000,0.295086,0.297956,6.096941,5.689211,5.095216,4.966539
9.560000,0.297139,0.297937,5.790009,5.575126,5.844318,4.949117
10.038000,0.299740,0.297821,4.959245,5.169125,4.224721,4.810496
10.516000,0.295081,0.297027,6.053905,5.310650,5.390639,4.923597
10.994000,0.294435,0.297185,5.466047,5.407315,4.874188,4.999526
11.472000,0.301152,0.297321,4.613515,5.438397,4.285375,5.044359
11.950000,0.297935,0.297049,3.847445,5.532594,4.890854,5.046114
12.428000,0.294737,0.296517,5.569308,5.633989,4.958044,5.141967
12.906000,0.299357,0.296598,6.269423,5.660741,5.432377,5.181025
13.384000,0.296314,0.297162,6.376675,5.614302,5.498712,5.118325
13.862000,0.294686,0.296863,6.637782,5.711652,5.860115,5.144534
14.340000,0.294956,0.296650,5.871803,5.820536,5.087403,5.123293
14.818000,0.295814,0.297751,6.294672,5.788673,5.742156,5.092348
15.296000,0.299509,0.298149,5.048097,5.612991,4.309887,4.996572
15.774000,0.298458,0.298357,5.489662,5.509889,4.521260,4.835376
16.252000,0.296017,0.298244,4.827406,5.402148,4.699681,4.693963
16.730000,0.304650,0.298704,5.282541,5.312365,4.679542,4.671302
17.208000,0.302939,0.298892,4.688278,5.262533,4.570393,4.613439
17.686000,0.298180,0.298661,5.448762,5.259403,4.047951,4.620314
18.164000,0.293675,0.298193,5.668111,5.260535,4.587397,4.607555
18.642000,0.299092,0.298132,5.063755,5.390803,4.883448,4.607626
19.120000,0.297507,0.296741,5.846187,5.369144,5.221394,4.630236
19.598000,0.297429,0.296416,5.019928,5.438482,4.371758,4.579422
20.076000,0.294249,0.295714,5.499851,5.427338,4.406426,4.564510
20.554000,0.295466,0.295678,5.999811,5.358610,4.700325,4.548234
21.032000,0.292130,0.295123,5.087612,5.443066,4.883027,4.514242
21.510000,0.300020,0.294776,5.312320,5.379759,4.113071,4.471107
21.988000,0.291854,0.294418,5.348472,5.402970,3.913746,4.444132
22.466000,0.293356,0.294543,5.049557,5.460100,4.440912,4.454011
22.944000,0.294093,0.294160,5.823854,5.603050,4.577518,4.548342
23.422000,0.294387,0.294260,5.276425,5.593913,4.833183,4.431520
23.900000,0.294208,0.293236,5.228825,5.537980,4.128984,4.499093
24.378000,0.295368,0.293210,6.014026,5.603059,4.495330,4.596564
24.856000,0.292025,0.293023,7.286357,5.730956,5.549310,4.599148
25.334000,0.293029,0.292846,5.005385,5.608158,3.831626,4.603681
25.812000,0.290805,0.293261,4.808918,5.520253,4.721225,4.639765
26.290000,0.291622,0.293115,5.934186,5.481791,4.790989,4.670490
26.768000,0.291672,0.292773,6.200633,5.517372,4.464169,4.736136
27.246000,0.292495,0.292859,4.718670,5.297150,4.618310,4.707222
27.724000,0.298120,0.292745,4.485281,5.224875,5.157940,4.908508
28.202000,0.292896,0.292558,4.882660,5.427944,4.405507,5.046181
28.680000,0.292293,0.292646,6.334263,5.578758,5.086142,5.172808
29.158000,0.292796,0.292694,5.304356,5.519299,5.289093,5.274259
29.636000,0.292008,0.292527,4.354908,5.551251,5.643196,5.260446
30.114000,0.289118,0.291937,6.636539,5.583450,5.960279,5.243764
30.592000,0.292412,0.292270,7.291508,5.672465,5.930640,5.264157
31.070000,0.292106,0.291866,5.665503,5.446381,5.377228,5.208639
31.548000,0.290993,0.292038,5.006243,5.437003,4.493992,5.037978
32.026000,0.292813,0.292155,4.775071,5.563608,5.007799,4.931121
32.504000,0.295895,0.292574,5.683797,5.431758,4.589045,4.796798
32.982000,0.288655,0.291834,4.299507,5.321894,4.586483,4.775543
33.460000,0.294338,0.291722,5.219953,5.264112,3.753140,4.725117
33.938000,0.293061,0.291616,5.494350,5.240777,4.681483,4.739033
34.416000,0.292896,0.290882,5.449892,5.316573,4.751376,4.689081
34.894000,0.285753,0.290099,6.302729,5.350602,5.739346,4.829055
35.372000,0.291096,0.289870,5.145472,5.543848,4.923386,4.909791
35.850000,0.290036,0.288893,4.796221,5.611927,4.619240,5.050491
36.328000,0.286207,0.288004,5.457234,5.751885,4.558228,5.095846
36.806000,0.288844,0.287385,5.990063,5.738869,5.848813,5.123227
37.284000,0.286594,0.287549,6.038716,5.776581,5.313107,5.161753
37.762000,0.285551,0.286770,5.832669,5.880888,5.019438,5.309065
38.240000,0.285056,0.286213,6.753968,5.997118,5.089681,5.380330
38.718000,0.287329,0.286437,5.332748,5.974651,4.997808,5.368136
39.196000,0.287226,0.285934,6.642139,5.836638,6.086079,5.181947
39.674000,0.284089,0.285596,6.084233,5.792835,6.249192,5.207465
40.152000,0.285024,0.285401,5.842290,5.649994,5.260627,5.257483
40.630000,0.288224,0.285250,5.255035,5.443476,4.448481,5.241224
41.108000,0.284315,0.284830,4.747942,5.480901,4.173114,5.260965
41.586000,0.283548,0.284144,5.644494,5.295700,5.542765,5.062348
42.064000,0.283800,0.283689,4.547100,5.214630,5.469601,4.843098
42.542000,0.283698,0.283418,4.895300,5.220913,4.943353,4.824519
43.020000,0.283546,0.282617,5.669575,5.183906,5.175469,4.928208
43.498000,0.281048,0.282508,4.975331,5.332408,4.298529,5.058172
43.976000,0.280000,0.281911,5.354603,5.356118,4.275942,5.053900
44.454000,0.282583,0.281651,5.898836,5.503704,5.093413,5.040730
44.932000,0.281017,0.281441,4.921972,5.609721,5.381681,5.012481
45.410000,0.283333,0.281808,6.084463,5.655547,5.342797,5.034436
45.888000,0.278176,0.281534,5.857885,5.858038,5.504312,5.240705
46.366000,0.281461,0.281833,5.875372,5.997273,5.351070,5.435491
46.844000,0.281807,0.281866,5.849455,5.945629,4.689112,5.439637
47.322000,0.286851,0.282182,6.082006,5.870841,5.373068,5.290481
47.800000,0.278578,0.281826,6.797753,5.899409,6.154949,5.360875
48.278000,0.282694,0.281679,6.607711,6.030986,6.029015,5.458559
48.756000,0.282879,0.281535,5.434044,6.085336,5.130727,5.573653
49.234000,0.283855,0.280972,4.248881,6.075638,4.039280,5.598332
49.712000,0.280131,0.280371,6.341577,6.168385,5.976343,5.651963
50.190000,0.276854,0.279862,7.042077,6.140198,6.383469,5.623964
50.668000,0.280164,0.279447,6.364520,6.084417,6.386911,5.584476
51.146000,0.276740,0.278675,5.762177,6.082262,4.911225,5.571114
51.624000,0.281443,0.278442,6.916730,6.256562,5.855748,5.727571
52.102000,0.274002,0.278418,6.544067,6.155482,5.902955,5.609219
52.580000,0.278954,0.278309,6.105679,6.113625,5.673622,5.523234
53.058000,0.275937,0.277936,5.414648,6.025125,5.010476,5.325109
53.536000,0.281756,0.277928,5.817586,6.070175,5.447387,5.440056
54.014000,0.279911,0.277949,5.431853,5.916682,4.911175,5.326572
54.492000,0.275871,0.278798,6.665361,6.008197,5.609610,5.375168
54.970000,0.276808,0.278115,5.568025,5.981221,4.603783,5.335946
55.448000,0.276668,0.278400,6.167625,6.147421,5.945747,5.428151
55.926000,0.281635,0.277752,5.535298,6.179983,4.834389,5.457326
56.404000,0.281648,0.277928,7.367697,6.412325,6.340323,5.662871
56.882000,0.272799,0.278131,5.862895,6.492839,5.320624,5.762504
57.360000,0.278507,0.277832,6.910445,6.562113,5.840322,5.841510
57.838000,0.275922,0.278124,6.110646,6.579337,5.709958,5.744438
58.316000,0.281491,0.277050,7.522937,6.698276,6.761082,5.924228
58.794000,0.277704,0.276157,7.389979,6.597161,6.506312,5.877627
59.272000,0.274113,0.275987,6.191494,6.644499,5.314831,5.904556
59.750000,0.279293,0.276323,6.322644,6.444885,5.072104,5.768638
60.228000,0.271970,0.275896,6.605751,6.442448,6.452494,5.778656
60.706000,0.273613,0.275517,6.457655,6.493582,5.920917,5.841129
61.184000,0.271268,0.275688,6.288940,6.462956,5.562985,5.775965
61.662000,0.281528,0.275404,5.113920,6.599133,4.617062,5.930796
62.140000,0.272087,0.274418,6.088708,6.433958,5.800120,5.912170
62.618000,0.278079,0.274571,7.983147,6.280812,7.323334,5.825830
63.096000,0.279236,0.274637,7.114345,6.119858,5.919840,5.718136
63.574000,0.271563,0.274864,7.417090,6.174994,6.708305,5.779576
64.052000,0.270416,0.274086,4.836062,6.340653,4.904469,5.925471
64.530000,0.273347,0.274322,5.227441,6.387287,5.675439,5.979045
65.008000,0.274204,0.273604,5.009067,6.317933,4.951668,5.974145
65.486000,0.273318,0.272699,6.785168,6.307705,6.115943,6.095799
65.964000,0.274523,0.272459,6.604849,6.224583,5.930117,6.034434
66.442000,0.274213,0.272715,6.508414,6.435625,6.282292,6.153895
66.920000,0.271613,0.272443,7.358957,6.638566,7.279230,6.365257
67.398000,0.271096,0.272497,7.022298,6.961630,7.014723,6.632550
67.876000,0.269396,0.272543,6.668994,6.976221,6.156022,6.710188
68.354000,0.272723,0.272362,6.735438,6.933426,5.979620,6.715694
68.832000,0.270902,0.271715,7.053908,6.981629,7.577699,6.766711
69.310000,0.274694,0.272034,7.916645,6.860427,7.357301,6.644839
69.788000,0.273727,0.271929,6.916485,6.952557,6.814684,6.713318
70.266000,0.272894,0.271835,6.219697,7.077986,5.979671,6.879597
70.744000,0.268393,0.271009,6.942236,7.223017,6.741452,7.129835
71.222000,0.274484,0.270697,6.268145,7.363373,6.182382,7.172841
71.700000,0.270150,0.269753,7.851463,7.363499,7.631030,7.149220
72.178000,0.268546,0.269465,7.797857,7.275193,7.652533,7.075670
72.656000,0.265293,0.268960,8.040718,7.375056,8.231759,7.179091
73.134000,0.268095,0.269289,8.317112,7.422508,7.964760,7.169750
73.612000,0.266194,0.268688,7.917776,7.436668,7.144710,7.091624
74.090000,0.271132,0.268881,6.121737,7.325197,6.152733,6.926814
74.568000,0.268355,0.268964,7.118464,7.350340,6.910462,6.847424
75.046000,0.271350,0.269475,7.369303,7.282748,6.657385,6.713321
75.524000,0.269077,0.269467,6.395583,7.249818,5.479244,6.657293
76.002000,0.271889,0.269797,6.848220,7.234044,6.147738,6.724472
76.480000,0.269288,0.269534,8.024149,7.389574,6.938026,6.852375
76.958000,0.269894,0.269813,7.432386,7.372058,7.024829,6.828400
77.436000,0.268021,0.269874,8.020749,7.267089,7.460509,6.775630
77.914000,0.269165,0.269803,7.775807,7.286059,7.749319,6.899121
78.392000,0.268765,0.270050,7.521501,7.218024,7.303865,6.838508
78.870000,0.270869,0.270142,6.960827,7.064956,6.694682,6.764550
79.348000,0.271903,0.270526,6.424576,6.956259,6.182455,6.619817
79.826000,0.268438,0.270922,6.566319,6.746520,6.590665,6.454355
80.304000,0.274111,0.270804,6.235902,6.617599,5.602222,6.251137
80.782000,0.270108,0.270875,6.646536,6.597790,6.272403,6.190725
81.260000,0.273354,0.270400,6.454118,6.571439,5.722236,6.219938
81.738000,0.271583,0.270082,6.133091,6.868382,5.971344,6.476364
82.216000,0.268102,0.270162,6.615521,7.002551,5.920361,6.586368
82.694000,0.269409,0.269356,7.343219,6.926504,6.760156,6.594378
83.172000,0.266595,0.268843,6.723665,7.195707,6.957600,6.804456
83.650000,0.269040,0.268159,9.097065,7.270689,8.490285,6.913851
84.128000,0.269154,0.267903,7.773840,7.412071,7.580706,6.944081
84.606000,0.266854,0.267965,5.551478,7.382172,5.674310,6.823112
85.084000,0.265500,0.267966,9.069363,7.212864,8.163103,6.697300
85.562000,0.267198,0.267939,7.128962,7.202780,6.706796,6.627471
86.040000,0.269271,0.268219,7.405528,6.915509,6.243416,6.387335
86.518000,0.268662,0.267934,6.346432,6.894444,4.831638,6.351603
86.996000,0.269415,0.268635,5.819448,7.055875,5.627845,6.421369
87.474000,0.266360,0.268735,6.632904,6.856935,6.329145,6.362361
87.952000,0.271557,0.268596,6.511625,6.977955,6.329060,6.511244
88.430000,0.266590,0.268403,7.584257,6.885483,7.259113,6.507361
88.908000,0.273158,0.268212,7.004358,7.008801,6.302205,6.751381
89.386000,0.266399,0.267895,7.278899,7.201954,7.632027,6.918944
89.864000,0.265951,0.268617,8.218144,7.145770,8.046749,6.823048
90.342000,0.267537,0.268094,6.573282,7.380022,6.208461,7.034737
90.820000,0.266943,0.267714,7.456288,7.371079,7.027820,6.990891
91.298000,0.266558,0.267024,7.557831,7.286233,7.135911,6.980772
91.776000,0.272862,0.267353,6.127243,7.252343,5.466082,6.897288
92.254000,0.266850,0.267241,8.619894,7.195184,8.234268,6.839082
92.732000,0.263173,0.267338,7.503774,7.360742,6.864498,6.996480
93.210000,0.266940,0.267077,6.240739,7.434570,6.211133,7.150636
93.688000,0.269366,0.266935,6.973892,7.541386,6.880668,7.251195
94.166000,0.264940,0.266057,7.703707,7.626086,7.522895,7.335531
94.644000,0.268410,0.266018,8.063310,7.525840,7.625050,7.231449
95.122000,0.264597,0.266202,8.120738,7.425103,8.415220,7.193191
95.600000,0.265281,0.266446,8.519172,7.894664,8.040942,7.662298
96.078000,0.264957,0.266160,6.889548,8.018458,6.225102,7.789210
96.556000,0.266498,0.266125,7.717683,7.985310,7.297534,7.709884
97.034000,0.264828,0.265969,6.597135,8.031531,6.520178,7.758902
97.512000,0.269136,0.266632,10.466794,7.901227,10.433091,7.517007
97.990000,0.266795,0.266898,8.088038,7.797616,8.022878,7.461325
98.468000,0.264623,0.267178,7.405371,7.834348,6.808964,7.551288
98.946000,0.267009,0.266871,8.479297,7.861861,8.066209,7.592818
99.424000,0.270560,0.267079,6.948006,7.929704,6.238166,7.631142
99.902000,0.267679,0.267052,7.586674,7.672528,7.539808,7.404904
100.380000,0.267471,0.267192,7.220134,7.598200,7.034761,7.245155
100.858000,0.263738,0.267299,7.965305,7.465967,7.671307,7.115896
101.336000,0.266696,0.267380,7.207714,7.332254,6.865096,7.047205
101.814000,0.268901,0.266881,8.152215,7.430898,8.396944,7.177305
102.292000,0.268047,0.266527,7.419088,7.534670,6.585140,7.229292
102.770000,0.265593,0.266149,6.215269,7.603644,5.645638,7.273478
103.248000,0.267737,0.266003,7.275885,7.598738,7.447989,7.256318
103.726000,0.266067,0.265837,7.835798,7.685562,7.409059,7.308630
104.204000,0.264491,0.265422,8.520620,7.681482,8.007692,7.228289
104.682000,0.264068,0.264645,7.840900,7.784466,7.432439,7.553050
105.160000,0.262424,0.264383,7.921148,8.027148,7.516862,7.909269
105.638000,0.265200,0.264267,7.989132,8.105661,7.335903,7.945244
106.116000,0.265171,0.264186,8.115494,8.075039,7.673874,7.950105
106.594000,0.261056,0.264015,8.345944,8.100973,9.507990,7.985450
107.072000,0.263229,0.264682,8.399409,7.911250,8.851615,7.865376
107.550000,0.266698,0.264964,7.982499,7.801877,7.771758,7.815459
108.028000,0.265340,0.264946,7.560202,7.892517,7.452814,7.933686
108.506000,0.262950,0.264963,8.754028,7.813845,8.325795,7.873922
108.984000,0.270067,0.266028,6.133397,7.670411,6.351776,7.499979
109.462000,0.264966,0.266157,6.936787,7.750135,7.067603,7.456228
109.940000,0.265035,0.265956,8.804894,7.734680,8.399950,7.443294
110.418000,0.265327,0.265931,7.407446,7.626788,7.135999,7.345107
110.896000,0.270642,0.266120,7.055035,7.432544,6.142498,7.220965
111.374000,0.264391,0.266003,9.116928,7.623044,8.457856,7.359274
111.852000,0.264883,0.266133,7.843404,7.755015,7.655350,7.524111
112.330000,0.265120,0.266498,6.589169,7.774883,6.569139,7.597264
112.808000,0.264645,0.266609,7.005839,7.898233,7.208517,7.731432
113.286000,0.269013,0.266168,7.847888,7.812412,7.596554,7.747397
113.764000,0.266141,0.266359,8.124528,7.718994,8.551136,7.699670
114.242000,0.268317,0.266251,8.983705,7.654838,9.058322,7.616994
114.720000,0.266325,0.266528,8.517603,7.586371,8.343512,7.616364
115.198000,0.266676,0.266580,6.282642,7.693990,6.286182,7.721398
115.676000,0.266107,0.266392,8.276166,7.676233,8.028316,7.694630
116.154000,0.263914,0.266082,7.266003,7.777391,6.911270,7.691548
116.632000,0.267613,0.265929,5.972967,7.634250,6.563468,7.525295
117.110000,0.265118,0.265418,7.974406,7.678664,8.153822,7.640294
117.588000,0.267316,0.264799,7.688073,7.927003,7.355640,7.919882
118.066000,0.263351,0.264454,9.034954,7.876373,8.523398,7.890644
118.544000,0.266941,0.264362,7.695433,8.040194,7.562047,8.071380
119.022000,0.261724,0.263955,8.917333,8.298597,9.378505,8.259870
119.500000,0.261108,0.263789,8.517693,8.344910,8.802469,8.275019
119.978000,0.263004,0.263201,7.820495,8.454383,7.765180,8.428249
119.999000,0.263080,0.263171,8.740388,8.338268,8.537895,8.409219

